Two-Level Meta-Rubrics for Evaluating Open-Ended Generation: GAMUT, a Benchmark for Factual Completeness

Rubric-based evaluation of open-ended generation faces a fundamental tension between expressiveness and reliability. Authoring a faithful rubric requires expressing the structure of the space of good answers: open-ended sets of acceptable options, ordered processes, and the relative importance of facts. Grading with the rubric requires a judge to score consistently, and judges are far more reliable on flat, binary checks than on rich structure. We resolve this tension with a two-level meta-rubric framework. A structured meta-rubric captures the grading criteria at authoring time, and fixed mechanical rules compile it into a flat checklist of binary, machine-gradable checks that an LLM judge scores reliably at evaluation time. We instantiate the framework as Gamut (Grounded Assessment of Multimodal Factuality), a benchmark for factual completeness in long-form generation. Gamut comprises 1,813 questions grounded in real wearable imagery across 10 diverse domains, each paired with an evidence-backed rubric verified by expert human annotators. Evaluating 14 frontier and open-weight models, we find Gamut genuinely challenging (best score 58.7% from Gemini 3.1 Pro), highly discriminative, and robust to the choice of judge.

==> prompts/judge.txt <==
SYSTEM PROMPT
=============
You are a rigorous and objective evaluator. Your task is to judge whether an answer adequately addresses specific rubric requirements.

You must evaluate holistically, not mechanistically. Your goal is to assess whether the answer would be genuinely useful and accurate to a reader asking this question -- not to perform literal string matching against rubric text.

You must evaluate each rubric element independently and provide a structured verdict.


EVALUATION PROMPT
=================
## Question
{question}

## Rubric Requirements
The following rubric elements define what a high-quality answer should contain. Each element has an "Ingredient" (the requirement) and optionally "Specifics" (supporting citations from reference materials).

{formatted_rubrics}

## Answer to Evaluate
{llm_answer}

## Task
For EACH rubric element listed above, determine whether the answer:
- **meets**: The answer substantively satisfies this rubric requirement. The relevant information is present and correct.
- **partially_meets**: The answer addresses this rubric requirement but with insufficient specificity, vague approximation, or only partial coverage. The reader gets directionally correct information but not the full or precise detail the rubric requires.
- **missing**: The answer does not address this rubric requirement at all. The relevant information is entirely absent.
- **contradicts**: The answer contains information that MATERIALLY contradicts this rubric requirement in a way that would mislead the reader.

**Guidance and examples:**

"meets" vs "partially_meets":
- Rubric requires species "Daviesia longifolia", answer says "Daviesia longifolia" -> meets. Answer says "a Daviesia species" -> partially_meets (right genus, missing species). Answer says "Bossiaea ensata" -> contradicts (wrong genus entirely).
- Rubric requires "269 cu in displacement", answer says "268.5 cu in" or "around 270" -> meets (trivial rounding, reader not misled). Answer says "between 250 and 300 cu in" -> partially_meets (correct range but too vague to be useful). Answer says "340 cu in" -> contradicts.
- Rubric requires "PhD focused on British and American naval history", answer says "PhD in History" -> partially_meets (right field, missing the specific focus area).

"missing" vs "partially_meets":
- If the answer says nothing at all about the topic -> missing.
- If the answer touches on the topic but with wrong specifics or insufficient detail -> partially_meets.

"contradicts" -- use ONLY for substantive factual errors:
- Wrong identification (e.g. Gala apple when it's Honeycrisp).
- Wrong dates, wrong people, fabricated claims.
- Do NOT use "contradicts" for trivial numerical rounding, minor unit conversions, or inconsequential precision differences.
- When in doubt, ask: "Would a knowledgeable reader consider this answer materially wrong on this point?" If no, it is not a contradiction.

Output your evaluation as a JSON object with the following structure:
```json
{{
  "evaluations": [
    {{
      "category": "<Answer Critical | Valuable | Context>",
      "handle": "<rubric handle>",
      "verdict": "<meets | partially_meets | missing | contradicts>",
      "justification": "<1-2 sentence explanation>"
    }}
  ]
}}
```

IMPORTANT:
- Evaluate EVERY rubric element listed above. Do not skip any.
- Output ONLY the JSON object, no other text before or after it.
- Evaluate the quality and factuality of the response holistically, not mechanistically.


==> prompts/question_generation.txt <==
You will be given an image and a user question. The question is what the user asks its smart glasses while looking at the image.
Your task is to generate 10 new questions that are more open-ended that require at least a few paragraphs to answer. Below are the detailed requirements. Each question MUST satisfy ALL of these requirements.

1) The question is challenging and calls for in-depth research. Pose questions that typically require multi-step web research and careful reasoning, often involving reconciling information across multiple sources.
2) The ideal answer is more than 1-2 paragraphs (no factoid question that can be answered in a few sentences).
3) Concise, natural info-seeking questions a real user would likely to ask its smart assistant. Avoid lengthy questions or questions with too many subquestions. Remember this is what the user sees through its glasses, so avoid mentioning the image explicitly such as "in this image".
4) The questions do not need to be related to the given question, but think of them as additional questions the same user asks. Do NOT assume the user to have any additional knowledge about the entity in the image in addition to the what's in the original question.
5) The questions must rely on the image **as much as possible**. The question should be unanswerable without seeing the actual image. Do NOT ask leading question or provide excessive textual hints or contexts in your question.
6) The questions must be answerable, and the answer must be unlikely to change over time.
7) The questions must be about the same entity as the given question. Do not ask about other entities in the image. Refer to the entity in the same way as the provided question. Do not name the entity if the original question refers to it using a pronoun or generic term.

# Examples:

## Image: 
an image of Space Needle

### Good Question:
This tower looks really futuristic --- have there been any major redesigns and safety upgrades, especially how they've affected its earthquake and wind resistance today?

### Bad Question:
Have there been any major redesigns and safety upgrades for the Space Needle over the years?
#### Rationale:
It assumes the user knows about the entity. In addition, the question can be answered without the image.


## Image:
an image of a vehicle (Subaru WRX)

### Good Question:
I really like this car. Could you tell me the make and model, a detailed performance spec, and any common maintenance issues for a perspective buyer?

### Bad Question:
What's the pros and cons of the boxer engine used on this car?
#### Rationale:
The question assumes the user knows about the car and what type of engine it uses. The question is answerable without the image.

Now it's your turn.

Question:
{question}

Output one question per line. Do NOT include any other text or explanation. Do NOT include the original question in the output.


==> prompts/question_selection.txt <==
You are selecting the best question for a multimodal deep research benchmark. Each example has an image (described by entity_name and category) and one or more candidate questions. Your job is to either pick the single BEST question or REJECT ALL candidates if none are good enough. Then, propose 5 new questions that are better than the candidates.

=== HARD REQUIREMENTS (ALL must be met -- failing ANY ONE means the question is invalid) ===


1. RESEARCH DEPTH: The question must be challenging and require searching the web to form an accurate answer. It cannot be answered in one or two sentences -- the ideal answer should be more than 1-2 paragraphs.

2. NOT LEADING OR OVERLY SPECIFIC: The question must not presuppose the correct answer or include specialized hints that only someone who already knows the entity's identity would know.

   **Stranger Test**: Imagine a person who sees the image but does NOT know the ground-truth identity of the entity. Could that person plausibly ask this exact question? If the question can only be formulated by someone who already knows what the entity is, it is LEADING and fails this requirement.

   Examples of LEADING questions (BAD -- fail the Stranger Test):
   - "How does this laptop's cooling architecture differ from its predecessor?" -> Only someone who already identified the laptop model AND knows its predecessor had a different cooling design would ask this.
   - "Based on this hood design, can you tell me more about this car's engine?" -> The phrase "based on this hood design" implies the asker knows the hood design is distinctive/relevant, which requires prior knowledge of the car.
   - "What role did this building play during the civil rights movement?" -> Only someone who already knows the building's historical significance would ask this.
   - "How does the fermentation process for this cheese differ from standard aging techniques?" -> Only someone who already identified the cheese type and knows it uses unusual fermentation would ask this.

   Examples of NON-LEADING questions (GOOD -- pass the Stranger Test):
   - "What laptop is this, and how does it compare to others in its class for gaming?" -> Anyone seeing a laptop can ask this.
   - "I notice this car has an unusual scoop on the hood -- what is it for?" -> Grounded in a VISIBLE feature; anyone can observe the scoop.
   - "What is this building and what is its historical significance?" -> A natural question anyone could ask upon seeing an interesting building.
   - "What type of cheese is this, and how is it made?" -> Anyone seeing an unfamiliar cheese could ask this.

   The key difference: non-leading questions are grounded in what is VISIBLE in the image (appearance, text, labels, distinctive visual features). Leading questions smuggle in knowledge that goes beyond what the image shows.

3. IMAGE DEPENDENCY: The question must depend on the image. It must use pronouns or generic terms (e.g., "this/these/that," "this vehicle/fruit/device") so the subject is resolved by looking at the image rather than being named or fully described in text.

4. UNAMBIGUOUS REFERENCE: The entity reference must not be genuinely ambiguous to a reasonable viewer. When the question uses an unqualified generic reference (e.g., "the car" / "this car"), it must refer to the main salient instance in the image.

Rejection rule: REJECT ALL candidates if EVERY candidate fails at least one hard requirement. Also reject if the question does not make sense given the image.

=== BEST SELECTION CRITERIA (for ranking valid candidates) ===

When multiple candidates pass all hard requirements, select the BEST using these preferences (in priority order):

A. QUALITY SWEET SPOT: Strongly prefer questions that simultaneously excel at being (i) succinct and natural, (ii) genuinely challenging / research-intensive, and (iii) dependent on the image. A short, natural question that demands deep research and relies on the image is ideal.

B. INSTANCE-SPECIFICITY (diversity preference): Prefer questions that are specific to THIS particular entity -- questions that could NOT be asked about any other object in the same category. A question is "boilerplate" if you could swap the entity for any other in the same category and the question would still work identically.

   Known boilerplate patterns to DEPRIORITIZE for this category:
   {boilerplate_patterns}

   If the ONLY valid candidate is a boilerplate question, you may still select it -- but flag it as IS_BOILERPLATE: YES.

C. ORIGINALITY: Among equally instance-specific questions, prefer ones with a unique angle or asking about something surprising rather than the most obvious question.

=== TASK 2: PROPOSE 5 NEW QUESTIONS ===

After selection, propose 5 NEW questions for this entity/image. These must:
- Satisfy ALL 4 hard requirements above
- Avoid the boilerplate patterns listed above for this category
- Be as DIVERSE as possible from each other (different themes, angles, aspects)
- Be as DIVERSE as possible from the existing candidate questions
- Aim for questions you would rank ABOVE all the given candidates (more natural, more challenging, more instance-specific)
- Reference the entity using image-dependent terms (e.g., "this plant," "this building") -- never by name

CRITICAL -- Stranger Test for new questions:
You know the entity's identity (given in "Entity in image"), but you must NOT let that knowledge leak into the questions as hidden hints. Every proposed question must pass the Stranger Test: it must be something a person could ask purely from LOOKING AT the image, without knowing what the entity is. Ground your questions in visible features (shape, color, text, labels, design elements, setting, context clues) -- not in facts you know about the entity.

   BAD (leaks entity knowledge): "How did this artist's mental illness influence the swirling brushwork seen here?" -> Only someone who already identified the painting and knows the artist's biography would connect mental illness to the visual style. A stranger sees swirling brushwork but has no reason to mention mental illness.
   GOOD (grounded in visual): "I notice the very distinctive swirling brushwork in this painting -- who is the artist, and what inspired this style?" -> Anyone seeing the painting can observe the brushwork and ask openly.

Context:
- Category: {category}
- Entity in image: {entity_name}
- Query type: {query_category}

Candidate Questions:
{questions_formatted}

First, check each candidate against the 4 hard requirements. Then, among valid candidates, select the best using criteria A-C. Finally, propose 5 new questions.

Output ONLY a single raw JSON object. No markdown fences, no comments, no extra text before or after the JSON. The JSON must have exactly these fields:
{{"reasoning": "<1-3 sentences: which candidates pass/fail requirements, and why the selected one is best>", "selected_question_id": "<question_id of the best question, or null if rejecting all>", "selected_question_text": "<full text of the selected question, or null if rejecting all>", "is_boilerplate": <true if the selected question is boilerplate, false otherwise, null if rejected>, "new_questions": ["<first proposed question>", "<second>", "<third>", "<fourth>", "<fifth>"]}}


==> prompts/rubric_generation.txt <==
You will receive: (1) an image, (2) a user question about the image, and (3) the ground-truth entity name in the image.

Your task is to design an evaluation rubric--a compact set of elements ("ingredients") that a high-quality final answer should satisfy, mapped to relevant web snippets. 

You will work in THREE phases. Each phase is a separate top-level key in your JSON response. You MUST complete each phase fully before starting the next.

================================
PHASE 1: KNOWLEDGE GATHERING
================================
In this phase, you will focus EXCLUSIVELY on gathering the factual information required to answer the question perfectly. You MUST actively use your web-browsing capabilities.

A. TARGET ALIGNMENT
   - State the specific subject targeted by the user's question (this may be the main focus of the image or a specific secondary object).
   - State what entity the provided Ground Truth name refers to.
   - Note: The Ground Truth Entity is *intended* to help ground your web searches. However, mismatches can occur (e.g., GT is the author, but the question is about the book). You MUST prioritize the question's actual target as your strict anchor for searches.

B. KNOWLEDGE SEARCH & SNIPPET CREATION
   - Issue web searches to find all critical, valuable, and contextual information needed to formulate a PERFECT answer to the user's specific question. 
   - Create a pool of Snippets from your search results. For each snippet, you MUST provide the exact URL, the Page Title, and extract an exact substring (Text) from the page that contains the fact. The Text **should not exceed 40 words**.
   - Assign them unique IDs (e.g., "s1", "s2"). Prefer authoritative sources (Wikipedia, official sites).

================================
PHASE 2: EVALUATION BLUEPRINT (META-RUBRICS)
================================
Before writing binary rubrics, map out the required knowledge into higher-level "Meta-Rubrics."

A. META-RUBRICS & TARGET TYPES
Break down the user's question to identify all distinct parts of a perfect answer. Design as many Meta-Rubrics as necessary to cover this knowledge. A single part of the question may require multiple Meta-Rubrics of different Target Types. 

For each Meta-Rubric, you must write a `description` explaining its specific focus, assign an overall `importance` (Critical, Valuable, Context), assign ONE of the following Target Types, and extract the relevant Knowledge Components (citing your Phase 1 snippet IDs). 

You MUST strictly adhere to these definitions and field mappings. Leave arrays for unselected types empty `[]`:
- **Simple Knowledge**: Discrete facts. (Populate `simple_fact`).
- **Strict List**: A finite set of items where *every single item* is individually required. (Populate `strict_list_items`).
- **Flexible List**: A pool of valid options where no specific item is strictly required, but a certain volume/number of items is needed. (Populate `flexible_list_items` and `threshold_tiers`).
  * **Mixed List Rule**: If a concept has both mandatory core items and a pool of valid secondary options, you MUST split it into TWO separate Meta-Rubrics: one Strict List for the core, and one Flexible List for the options.
- **Process**: A chronological sequence of steps. (Populate `ordered_steps`, flagging absolute milestones with `is_mandatory: true` and minor/optional steps with `is_mandatory: false`).
- **Relationship**: Evaluating how things connect. (Populate `entities` and `relationship_nature`).

B. HANDLING FLEXIBLE LISTS & THRESHOLDS
When dealing with a **Flexible List**, you must explicitly plan for both "Baseline" and "Bonus" partial credit using SHORT-HAND notation:
- **Baseline Thresholds (Always Required)**: You must design 1-2 baseline threshold tiers representing the minimum acceptable recall (e.g., ">= 1", ">= 3"). These will inherit the Flexible List's main category.
- **Short Flexible Lists (<= 7 items AND Meta-Rubric is Critical/Valuable)**: For the remaining bonus credit, map each list item to its own individual rubric element. Place these in a lower category than the Meta-Rubric. Do NOT use upper-tier thresholds.
- **Long Flexible Lists (> 7 items) OR Context Meta-Rubrics**: Do NOT use individual elements to prevent rubric bloat. Instead, design AT LEAST 2-3 Upper-Tier thresholds beyond the baselines. These must be placed in a lower category (unless the Meta-Rubric is Context). Crucially, the final upper-tier threshold MUST represent a perfect answer--usually requiring ALL items, unless the user's explicit question caps the requirement.
- Populate your tiers in the `threshold_tiers` array using strict short-hand (e.g., `["Critical: >= 2", "Valuable: >= 5", "Valuable: ALL 12"]` or just baselines for short lists).

================================
PHASE 3: FINAL RUBRIC (Final JSON Output)
================================
Now, translate your Meta-Rubrics into strict, testable binary rubric elements.

A. TRANSLATING META-RUBRICS TO ELEMENTS
- **Simple Knowledge**: Map `simple_fact` to a single binary element.
- **Strict List**: Map EACH item to its own DEDICATED individual element. They inherit the Meta-Rubric's exact category. 
- **Flexible List**:
  * Create your Baseline Threshold elements based on `threshold_tiers`. **CRITICAL RULE: While your blueprint used short-hand, the final threshold elements MUST fully expand and exhaustively list ALL acceptable options directly in the text** (e.g., "Identify at least 2 of: A, B, C, D..."). Do NOT use "etc." or cross-references.
  * **If Short Flexible List**: Map EACH list item to its own individual element in a lower category.
  * **If Long Flexible List / Context Meta-Rubric**: Create your Upper-Tier Threshold elements (in a lower category), expanding them to exhaustively list all options in the text.
- **Process**:
  * **Presence**: Map EACH step to its own individual element. Steps marked `is_mandatory: true` inherit the Meta-Rubric's category. Steps marked `is_mandatory: false` drop to a lower category. **Do NOT use thresholds for processes.**
  * **Sequence (Mandatory)**: Draft 1 element evaluating the relative order of the mandatory steps. **CRITICAL RULE: You MUST use this exact phrasing format:** "Evaluate the relative order of the matching mandatory steps against this master list: 1. [Step A], 2. [Step B], 3. [Step C]. Missing steps or extra unlisted steps do not fail this element. It passes as long as the included matching steps appear in the correct chronological sequence without reversals."
  * **Sequence (Overall)**: Draft 1 element evaluating the perfect chronological flow. Use the exact same phrasing format as above, but embed the full numbered master list of ALL steps (mandatory + optional).
- **Relationship**: Break into atomic elements (identify entity, and separate elements for aspects of the `relationship_nature`).

B. ASSIGNING CATEGORIES (CASCADING LOGIC)
The final category (Answer_Critical, Valuable, Context) of each individual rubric element depends on its parent Meta-Rubric's overall `importance`:
- If a Meta-Rubric is overall "Critical":
  * Strict List items, Mandatory Process steps/sequences, and **Baseline Thresholds** are `Answer_Critical`.
  * Optional Process steps, individual optional items (Short Flexible Lists), and **Upper-Tier Thresholds** (Long Flexible Lists) strictly drop to `Valuable`.
- If a Meta-Rubric is overall "Valuable":
  * Strict items, Mandatory steps, and Baselines are `Valuable`. Optional items/Upper-Tiers drop to `Context`.
- If a Meta-Rubric is overall "Context":
  * All resulting elements (Mandatory, Baselines, and Upper-Tiers) are `Context`. NONE can be Answer_Critical.

--------------------------------
OUTPUT FORMAT
--------------------------------
Return a single JSON object with EXACTLY these top-level keys (no markdown fences, no comments, no extra text):
{{
  "Phase_1_Knowledge_Gathering": {{
    "Target_Alignment": {{
      "targeted_subject": "<string>",
      "ground_truth": "<string>",
      "alignment_note": "<string>"
    }},
    "Search_Strategy": "<string>",
    "Draft_Snippets": [
      {{ "id": "<string>", "URL": "<string>", "Title": "<string>", "Text": "<string - no more than 40 words>" }}
    ]
  }},
  "Phase_2_Evaluation_Blueprint": {{
    "Meta_Rubrics": [
      {{
        "description": "<string>",
        "target_type": "<enum: Simple Knowledge | Strict List | Flexible List | Process | Relationship>",
        "importance": "<enum: Critical | Valuable | Context>",
        "Knowledge_Components": {{
          "simple_fact": [ {{ "text": "<string>", "citations": ["<snippet_id>"] }} ],
          "strict_list_items": [ {{ "item_text": "<string>", "citations": ["<snippet_id>"] }} ],
          "flexible_list_items": [ {{ "item_text": "<string>", "citations": ["<snippet_id>"] }} ],
          "ordered_steps": [ {{ "step_text": "<string>", "is_mandatory": true, "citations": ["<snippet_id>"] }} ],
          "entities": [ {{ "text": "<string>", "citations": ["<snippet_id>"] }} ],
          "relationship_nature": [ {{ "text": "<string>", "citations": ["<snippet_id>"] }} ],
          "meta_insights": [ {{ "text": "<string>", "citations": ["<snippet_id>"] }} ]
        }},
        "threshold_tiers": [ "<string - USE SHORT-HAND for Flexible Lists. e.g., 'Critical: >= 2', 'Valuable: >= 8', 'Valuable: ALL 15'>" ],
        "drafting_thoughts": "<string -- explain translation to Phase 3 via cascading logic.>"
      }}
    ],
    "Citation_Completeness_Check": "<string>"
  }},
  "Phase_3_Final_Rubric": {{
    "Question": "<string>",
    "Snippets": [
      {{ "id": "<string>", "URL": "<string>", "Title": "<string>", "Text": "<string>" }}
    ],
    "Answer_Critical": [
      {{ "Ingredient": "<string>", "Handle": "<string>", "Specifics": [ {{ "Text": "<string>", "Citation": "<snippet_id>" }} ] }}
    ],
    "Valuable": [
      {{ "Ingredient": "<string>", "Handle": "<string>", "Specifics": [ {{ "Text": "<string>", "Citation": "<snippet_id>" }} ] }}
    ],
    "Context": [
      {{ "Ingredient": "<string>", "Handle": "<string>", "Specifics": [ {{ "Text": "<string>", "Citation": "<snippet_id>" }} ] }}
    ]
  }}
}}

--------------------------------
ELEMENT REQUIREMENTS
--------------------------------
Each element is one checklist item the final answer should satisfy:
- **Ingredient**: Start with a strict, verifiable command verb (e.g., "State", "Specify", "Identify", "Cite", "Mention", "Warn", "Quantify").
  - Evaluate exactly one indivisible concept (unless it is a Threshold Element or a Sequence Element).
  - Formatted as strict binary conditions (pass/fail).
  - **Self-Contained**: The element MUST be fully understandable and gradable in isolation. Do not reference other elements or external context (e.g., avoid "from the list above" or "the aforementioned").
  - DO NOT use subjective verbs like "Explain," "Describe," or "Discuss." 
  - Specify exact numerical thresholds, ranges, names, dates, or descriptions where applicable.
- **THRESHOLD ELEMENTS**: When grading Flexible Lists via Baseline or Upper-Tier Thresholds, YOU MUST create distinct aggregate threshold elements based on your `threshold_tiers` array. **These elements MUST fully expand the short-hand to exhaustively list ALL acceptable options directly in the text** (e.g., "Identify at least 4 of the following 12 secondary uses: A, B, C, D..."). DO NOT use shortcuts like "e.g." or "etc." The evaluator must have the complete universe of acceptable answers within this single sentence.
- **Handle**: Short (2-5 words, Title Case), general label that abstracts the ingredient.
- **Specifics**: Zero or more exact quotes from snippets:
  - "Text": an exact substring from a snippet's Text field (preserve punctuation/casing; do not paraphrase).
  - "Citation": the snippet's id exactly as it appears in the Snippets array.

--------------------------------
CATEGORY DEFINITIONS
--------------------------------
- **Answer_Critical**: Minimal essentials that directly determine correctness/completeness. Missing any one makes the answer effectively wrong or incomplete.
- **Valuable**: Substantial supports that meaningfully improve the depth, precision, or usefulness of the answer (e.g., specific examples, distinguishing features, practical implications, or expert-level elaborations). 
- **Context**: Helpful background that aids understanding but is not required for correctness (e.g., basic definitions, general geographic origins, or orienting details).

--------------------------------
TARGET BUDGET (FLEXIBLE)
--------------------------------
- Aim for ~10 valid Snippets.
- Aim for AT LEAST ~5 Answer_Critical elements.
- Aim for AT LEAST 1-2 Valuable elements.
*Note: These are guidelines, not hard constraints. The strict rule that "all snippets must be cited" takes absolute priority.*

--------------------------------
RULES
--------------------------------
1) Complete Phase 1 entirely before Phase 2, and Phase 2 before Phase 3.
2) **Exactness**: Quotes in Phase 3 Specifics must be exact substrings from snippet text. No edits to punctuation, casing, or numbers.
3) **No Orphan Snippets**: Every snippet in the final Phase 3 output MUST be cited by at least one rubric element in its `Specifics` array.
4) **Unsupported essentials (rare)**: If an ingredient is clearly essential but no snippet supports it, include it with "Specifics": [] -- use sparingly and only with high confidence.
5) **Mandatory Entity Element**: You MUST include at least one Answer_Critical element that requires identifying the specific subject targeted by the question.
6) Raw JSON only. Your entire response must be parseable JSON -- no markdown fences, comments, or trailing commas.

--------------------------------
INPUT
--------------------------------
- Question: {question}
- Ground Truth Entity Name: {entity_name}


==> prompts/rubric_refinement.txt <==
You will receive: (1) an image, (2) a user question about the image, (3) the ground-truth entity name, and (4) a DRAFT rubric (JSON) generated by another model.

Your task is to review, restructure, and refine the draft rubric by fixing factual errors, filling knowledge gaps, applying strict threshold grading curves, and enforcing atomic, self-contained formatting. 

You will work in FOUR phases. Each phase is a separate top-level key in your JSON response. You MUST complete each phase fully before starting the next.

================================
PHASE 1: DRAFT AUDIT (Snippets & Rubrics)
================================
In this phase, you will review the draft to verify its facts and understand its intended coverage, specifically looking for gaps and incomplete lists/processes.

A. TARGET ALIGNMENT
   - State the specific subject targeted by the user's question.
   - State what entity the provided Ground Truth name refers to.
   - Note: The Ground Truth Entity is *intended* to help ground your web searches. However, mismatches can occur. You MUST prioritize the question's actual target as your strict anchor.

B. SNIPPET AUDIT
   For EACH snippet in the draft, actively use your browsing tool to verify it.
   - Determine if the snippet is valid (URL exists, correctly matches the targeted subject, and quoted text is exactly matched).
   - Evaluate snippets that are NOT cited by the draft rubric. Do they contain missing information, or are they irrelevant "hard negatives"?
   - Ensure the Text field is an EXACT quote (max 40 words). 
   - Decide the Action: KEEP, DELETE (if invalid/irrelevant), EDIT (to fix quotes), or SPLIT.

C. DRAFT RUBRIC AUDIT
   Review each draft rubric element for correctness, relevance, and formatting. Crucially, use the draft for inspiration to find missing siblings:
   - **Completeness Flagging**: If a draft rubric tests a single item from a broader category or a single step from a larger procedure (e.g., "Mention Affiliation A" or "State Step 2"), you MUST flag this as a partial list/process. You will use this flag in Phase 2 to search for the *exhaustive* list or complete sequence.
   - Determine if the rubric is factually correct, properly categorized, and formatted as a strict, self-contained binary check.

================================
PHASE 2: INDEPENDENT SEARCH & KNOWLEDGE EXPANSION
================================
To avoid "anchoring bias" on a flawed draft, you must now independently search for missing knowledge.

A. SEARCH STRATEGY
   - Formulate a search strategy to answer the question from scratch, ensuring you cover all aspects of a PERFECT answer.
   - Explicitly target the "Completeness Flags" raised in Phase 1C. If the draft had an incomplete list or sequence, you MUST search for the comprehensive, exhaustive set of items or steps.

B. NEW SNIPPET CREATION
   - Issue web searches to find this missing information and ADD new snippets.
   - Assign them new, unique IDs (e.g., "s_new_1", "s_new_2"). 

================================
PHASE 3: EVALUATION BLUEPRINT (META-RUBRICS)
================================
Now, synthesize your verified knowledge into a structural blueprint. Your blueprint MUST act as a correct, verified superset: encompassing the valid ideas from the draft rubric PLUS your newly discovered exhaustive knowledge.

A. META-RUBRICS & TARGET TYPES
Break down the complete required knowledge into distinct parts. Design as many Meta-Rubrics as necessary. For each Meta-Rubric, write a `description` explaining its focus, assign an overall `importance` (Critical, Valuable, Context), assign ONE Target Type, and extract the Knowledge Components (citing your Phase 1/Phase 2 snippet IDs).

You MUST strictly adhere to these definitions and field mappings. Leave arrays for unselected types empty `[]`:
- **Simple Knowledge**: Discrete facts. (Populate `simple_fact`).
- **Completeness Resolution**: If you resolved a Completeness Flag from Phase 1 for a set of valid entities, options, or sequential steps, you MUST use the `Strict List`, `Flexible List` or `Process` Target Type to exhaustively enumerate all of them. Do NOT collapse them into a generic `Simple Knowledge` wildcard.
- **Homogeneous Lists Only**: A Strict or Flexible List MUST only contain items of the exact same conceptual class (e.g., all ingredients, all locations, or all dates). **Do NOT merge distinct conceptual dimensions** (e.g., mixing geographical origins with historical dates) into a single "catch-all" list. If a question requires multiple distinct dimensions of knowledge, you must create separate Meta-Rubrics for each, or map standalone facts to `Simple Knowledge`.
- **Strict List**: A finite set of items where *every single item* is individually required. (Populate `strict_list_items`).
- **Flexible List**: A pool of valid options where no specific item is strictly required, but a certain volume/number of items is needed. (Populate `flexible_list_items` and `threshold_tiers`).
  * **Mixed List Rule**: If a concept has both mandatory core items and a pool of valid secondary options, you MUST split it into TWO separate Meta-Rubrics: one Strict List for the core, and one Flexible List for the options.
- **Process**: A chronological sequence of steps. (Populate `ordered_steps`, flagging absolute milestones with `is_mandatory: true` and minor/optional steps with `is_mandatory: false`).
- **Relationship**: Evaluating how things connect. (Populate `entities` and `relationship_nature`).

B. HANDLING FLEXIBLE LISTS & THRESHOLDS
When dealing with a **Flexible List**, you must explicitly plan for both "Baseline" and "Bonus" partial credit using SHORT-HAND notation:
- **Baseline Thresholds (Always Required)**: You must design 1-2 baseline threshold tiers representing the minimum acceptable recall (e.g., ">= 1", ">= 3"). These will inherit the Flexible List's main category.
- **Short Flexible Lists (<= 7 items AND Meta-Rubric is Critical/Valuable)**: For the remaining bonus credit, map each list item to its own individual rubric element. Place these in a lower category than the Meta-Rubric. Do NOT use upper-tier thresholds.
- **Long Flexible Lists (> 7 items) OR Context Meta-Rubrics**: Do NOT use individual elements to prevent rubric bloat. Instead, design AT LEAST 2-3 Upper-Tier thresholds beyond the baselines. These must be placed in a lower category (unless the Meta-Rubric is Context). Crucially, the final upper-tier threshold MUST represent a perfect answer--usually requiring ALL items, unless the user's explicit question caps the requirement.
- Populate your tiers in the `threshold_tiers` array using strict short-hand (e.g., `["Critical: >= 2", "Valuable: >= 8", "Valuable: ALL 15"]` or just baselines for short lists).

================================
PHASE 4: FINAL REFINED RUBRIC (JSON Output)
================================
Do not attempt to output a 1:1 mapping of the old draft elements. Instead, translate your Phase 3 Meta-Rubrics directly into the final, perfect rubric elements.

A. TRANSLATING META-RUBRICS TO ELEMENTS
- **Simple Knowledge**: Map `simple_fact` to a single binary element.
- **Strict List**: Map EACH item to its own DEDICATED individual element. They inherit the Meta-Rubric's exact category. 
- **Flexible List**:
  * Create your Baseline Threshold elements based on `threshold_tiers`. **CRITICAL RULE: While your blueprint used short-hand, the final threshold elements MUST fully expand and exhaustively list ALL acceptable options directly in the text** (e.g., "Identify at least 2 of: A, B, C, D..."). Do NOT use "etc." or cross-references.
  * **If Short Flexible List**: Map EACH list item to its own individual element in a lower category.
  * **If Long Flexible List / Context Meta-Rubric**: Create your Upper-Tier Threshold elements (in a lower category), expanding them to exhaustively list all options in the text.
- **Process**:
  * **Presence**: Map EACH step to its own individual element. Steps marked `is_mandatory: true` inherit the Meta-Rubric's category. Steps marked `is_mandatory: false` drop to a lower category. **Do NOT use thresholds for processes.**
  * **Sequence (Mandatory)**: Draft 1 element evaluating the relative order of the mandatory steps. **CRITICAL RULE: You MUST use this exact phrasing format:** "Evaluate the relative order of the matching mandatory steps against this master list: 1. [Step A], 2. [Step B], 3. [Step C]. Missing steps or extra unlisted steps do not fail this element. It passes as long as the included matching steps appear in the correct chronological sequence without reversals."
  * **Sequence (Overall)**: Draft 1 element evaluating the perfect chronological flow. Use the exact same phrasing format as above, but embed the full numbered master list of ALL steps (mandatory + optional).
- **Relationship**: Break into atomic elements (identify entity, and separate elements for aspects of the `relationship_nature`).

B. ASSIGNING CATEGORIES (CASCADING LOGIC)
The final category (Answer_Critical, Valuable, Context) of each individual rubric element depends on its parent Meta-Rubric's overall `importance`:
- If a Meta-Rubric is overall "Critical":
  * Strict List items, Mandatory Process steps/sequences, and **Baseline Thresholds** are `Answer_Critical`.
  * Optional Process steps, individual optional items (Short Flexible Lists), and **Upper-Tier Thresholds** (Long Flexible Lists) strictly drop to `Valuable`.
- If a Meta-Rubric is overall "Valuable":
  * Strict items, Mandatory steps, and Baselines are `Valuable`. Optional items/Upper-Tiers drop to `Context`.
- If a Meta-Rubric is overall "Context":
  * All resulting elements (Mandatory, Baselines, Upper-Tiers) are `Context`. NONE can be Answer_Critical or Valuable.

--------------------------------
OUTPUT FORMAT
--------------------------------
Return a single JSON object with EXACTLY these top-level keys (no markdown fences, no comments, no extra text):
{{
  "Phase_1_Draft_Audit": {{
    "Target_Alignment": {{
      "targeted_subject": "<string>",
      "ground_truth": "<string>",
      "alignment_note": "<string>"
    }},
    "Snippet_Audit": [
      {{ "id": "<string>", "finding": "<string>", "action": "KEEP | DELETE | EDIT | SPLIT" }}
    ],
    "Draft_Rubric_Audit": [
      {{ "handle": "<string>", "evaluation": "<string>", "completeness_flag": "<string or None>" }}
    ]
  }},
  "Phase_2_Independent_Search": {{
    "Search_Strategy": "<string>",
    "New_Snippets_Added": [
      {{ "id": "<string>", "reason_added": "<string>", "URL": "<string>", "Title": "<string>", "Text": "<string>" }}
    ]
  }},
  "Phase_3_Evaluation_Blueprint": {{
    "Meta_Rubrics": [
      {{
        "description": "<string>",
        "target_type": "<enum: Simple Knowledge | Strict List | Flexible List | Process | Relationship>",
        "importance": "<enum: Critical | Valuable | Context>",
        "Knowledge_Components": {{
          "simple_fact": [ {{ "text": "<string>", "citations": ["<snippet_id>"] }} ],
          "strict_list_items": [ {{ "item_text": "<string>", "citations": ["<snippet_id>"] }} ],
          "flexible_list_items": [ {{ "item_text": "<string>", "citations": ["<snippet_id>"] }} ],
          "ordered_steps": [ {{ "step_text": "<string>", "is_mandatory": true, "citations": ["<snippet_id>"] }} ],
          "entities": [ {{ "text": "<string>", "citations": ["<snippet_id>"] }} ],
          "relationship_nature": [ {{ "text": "<string>", "citations": ["<snippet_id>"] }} ],
          "meta_insights": [ {{ "text": "<string>", "citations": ["<snippet_id>"] }} ]
        }},
        "threshold_tiers": [ "<string - USE SHORT-HAND for Flexible Lists. e.g., 'Critical: >= 2', 'Valuable: >= 8', 'Valuable: ALL 15'>" ],
        "drafting_thoughts": "<string -- explain translation to Phase 4 via cascading logic.>"
      }}
    ],
    "Citation_Completeness_Check": "<string>"
  }},
  "Phase_4_Final_Refined_Rubric": {{
    "Question": "<string>",
    "Snippets": [
      {{ "id": "<string>", "URL": "<string>", "Title": "<string>", "Text": "<string>" }}
    ],
    "Answer_Critical": [
      {{ "Ingredient": "<string>", "Handle": "<string>", "Specifics": [ {{ "Text": "<string>", "Citation": "<snippet_id>" }} ] }}
    ],
    "Valuable": [
      {{ "Ingredient": "<string>", "Handle": "<string>", "Specifics": [ {{ "Text": "<string>", "Citation": "<snippet_id>" }} ] }}
    ],
    "Context": [
      {{ "Ingredient": "<string>", "Handle": "<string>", "Specifics": [ {{ "Text": "<string>", "Citation": "<snippet_id>" }} ] }}
    ]
  }}
}}

--------------------------------
ELEMENT REQUIREMENTS
--------------------------------
Each element is one checklist item the final answer should satisfy:
- **Ingredient**: Start with a strict, verifiable command verb (e.g., "State", "Specify", "Identify", "Cite", "Mention", "Warn", "Quantify").
  - Evaluate exactly one indivisible concept (unless it is a Threshold Element or a Sequence Element).
  - Formatted as strict binary conditions (pass/fail).
  - **Self-Contained**: The element MUST be fully understandable and gradable in isolation. Do not reference other elements or external context (e.g., avoid "from the list above" or "the aforementioned").
  - DO NOT use subjective verbs like "Explain," "Describe," or "Discuss." 
  - Specify exact numerical thresholds, ranges, names, dates, or descriptions where applicable.
- **THRESHOLD ELEMENTS**: When grading Flexible Lists via Baseline or Upper-Tier Thresholds, YOU MUST create distinct aggregate threshold elements based on your `threshold_tiers` array. **These elements MUST fully expand the short-hand to exhaustively list ALL acceptable options directly in the text** (e.g., "Identify at least 4 of the following 12 secondary uses: A, B, C, D..."). DO NOT use shortcuts like "e.g." or "etc." The evaluator must have the complete universe of acceptable answers within this single sentence.
- **Handle**: Short (2-5 words, Title Case), general label that abstracts the ingredient.
- **Specifics**: Zero or more exact quotes from snippets:
  - "Text": an exact substring from a snippet's Text field (preserve punctuation/casing; do not paraphrase).
  - "Citation": the snippet's id exactly as it appears in the Snippets array.

--------------------------------
CATEGORY DEFINITIONS
--------------------------------
- **Answer_Critical**: Minimal essentials that directly determine correctness/completeness. Missing any one makes the answer effectively wrong or incomplete.
- **Valuable**: Substantial supports that meaningfully improve the depth, precision, or usefulness of the answer (e.g., specific examples, distinguishing features, practical implications, or expert-level elaborations). 
- **Context**: Helpful background that aids understanding but is not required for correctness (e.g., basic definitions, general geographic origins, or orienting details).

--------------------------------
RULES
--------------------------------
1) Complete each phase sequentially.
2) **Do not renumber existing Snippet IDs.** Preserve the original IDs exactly as provided. Assign distinct IDs to new snippets and use those exact IDs in your Citations.
3) **Mandatory Tool Use for Verification**: You MUST actively use your browsing tool to navigate to URLs to verify quotes, validate sources, and search for missing knowledge.
4) **No Orphan Snippets**: Every snippet in the final Phase 4 output MUST be cited by at least one rubric element in its `Specifics` array.
5) All Specifics "Text" values must be exact substrings from the cited snippet's Text field. No paraphrasing, no punctuation/casing changes.
6) Raw JSON only. Your entire response must be parseable JSON -- no markdown fences, comments, or trailing commas.

--------------------------------
INPUT
--------------------------------
- Question: {question}
- Ground Truth Entity Name: {entity_name}
- Draft Rubric:
{draft_rubric}


==> prompts/text_only_conversion.txt <==
You will receive: (1) an image, (2) a user question about the image, (3) the ground-truth entity name in the image, and (4) a set of grading rubrics for the question.

Your task is to convert the multimodal user question into an unambiguous, text-only question that can be perfectly understood and answered without ever seeing the image, AND to remove the identification rubric that becomes trivially satisfied once the subject is named in the converted question.

You will work in FOUR phases. Each phase is a separate top-level key in your JSON response. You MUST complete each phase fully before starting the next.

================================
PHASE 1: TARGET ALIGNMENT
================================
A. TARGET ALIGNMENT
   - State the specific subject targeted by the user's question (this may be the main focus of the image or a specific secondary object).
   - State what entity the provided Ground Truth name refers to.
   - Note: The Ground Truth Entity is *intended* to help identify the subject. However, mismatches can occur (e.g., GT is the author, but the question is about the book). You MUST prioritize the question's actual target as your strict anchor.

B. RESOLVE THE MOST-SPECIFIC TRUE ENTITY (use the rubrics)
   The provided Ground Truth Entity Name is frequently UNDER-SPECIFIED (e.g., a generic category like "changing table", "ATM", or "nutcracker statue") rather than the real, named entity. A question anchored to an under-specified entity is often meaningless or non-answerable as standalone text (e.g., "the manufacturer of the changing table" makes no sense without the image).
   - The rubrics contain the ground-truth-quality information humans used to grade the answer. Among the `Answer_Critical` rubric elements, there is almost always an **identification rubric** -- the element that pins down what the subject actually is. It is USUALLY the first `Answer_Critical` element, and its `Handle` typically reads like "Identify <X>", "<X> Identification", "Make And Model", "Scientific Name", "Identify Brand/Manufacturer/Species/Product", etc. Its `Ingredient` (and `Specifics`) name the real entity.
   - Read that identification rubric and extract the MOST-SPECIFIC real entity it establishes (e.g., a specific brand, manufacturer, model, species, product, or named work -- such as "Rubbermaid Commercial Products" rather than "changing table").
   - If multiple rubric elements add specificity (e.g., brand + model + generation), combine them into the single most-specific correct entity name.
   - If NO rubric element clearly performs identification, fall back to the most specific name available from the first `Answer_Critical` element, then the Ground Truth Entity Name.
   - Record this as the `resolved_entity`. This -- NOT the raw Ground Truth name -- is the strict anchor for Phase 2.

================================
PHASE 2: QUESTION CONVERSION
================================
Convert the original question into a standalone text question, anchored to the `resolved_entity` from Phase 1.
- **Drop image-only identification asks**: If the question asks to "identify", "name", "what is the make/model/brand/species of", or otherwise determine WHAT the subject is, REMOVE that sub-question. Identification is only meaningful when looking at the image; in a text-only question you already state the entity. Keep only the substantive, knowledge-seeking parts of the question.
   - Example: "Could you identify the manufacturer of the changing table and provide a detailed overview about their history in the commercial childcare market?" (resolved_entity = "Rubbermaid Commercial Products") -> "Could you provide a detailed overview of the history of Rubbermaid Commercial Products in the commercial childcare market?"
- **Substitution**: Replace deictic pronouns and image references (e.g., "this car", "the building in the picture", "it", "the changing table") with the exact `resolved_entity`.
- **Grammar & Flow**: Ensure the new question reads as a natural, meaningful, grammatical standalone question.
- **Preserve Intent**: Do not answer the question or add external facts beyond inserting the resolved entity; simply reformulate the question itself.

================================
PHASE 3: AMBIGUITY VERDICT
================================
Evaluate your converted text question. Can a person perfectly understand and answer this question using ONLY general knowledge, without needing to look at the original image?

Assess the converted question for remaining visual dependencies:
- **Spatial/Relational Dependencies**: Does it ask about something "next to" or "behind" the resolved entity without naming it? (e.g., "What is the red object next to the Honda CR-V?") -> AMBIGUOUS.
- **Specific Visual States**: Does it ask about a transient, image-specific state? (e.g., "Is the Honda CR-V in this picture damaged?" or "What color is the apple?") -> AMBIGUOUS.
- **OCR/Text in Image**: Does it ask to read unspecified text? (e.g., "What does the sign on the Honda CR-V say?") -> AMBIGUOUS.
- **General Knowledge**: Does it ask about factual history, specifications, processes, or general traits of the resolved entity? (e.g., "What year was the Honda CR-V first produced?") -> UNAMBIGUOUS.

Note: A question is NOT ambiguous merely because the original Ground Truth name was under-specified -- if you successfully resolved a specific entity in Phase 1 and removed image-only identification asks in Phase 2, the converted question should be UNAMBIGUOUS.

Determine the final verdict: `UNAMBIGUOUS` or `AMBIGUOUS`.

================================
PHASE 4: REMOVE THE IDENTIFICATION RUBRIC
================================
In the text-only question the subject is now named explicitly, so any `Answer_Critical` rubric element whose SOLE purpose is to identify/name that subject is trivially satisfied and must be removed before grading the text-only answer.
- Select the SINGLE `Answer_Critical` element (if any) whose only job is to establish WHAT the subject is -- the identification rubric you used in Phase 1B (Handle like "Identify <X>", "<X> Identification", "Make And Model", "Scientific Name", etc.). Its removal must follow directly from the entity now being named in the converted question.
- Do NOT remove an element that:
   - identifies a DIFFERENT or SECONDARY thing (a component, a material, one item among several, a background object) that the converted question does not name;
   - requires coverage, attributes, counts, comparison, ordering, or any substantive knowledge beyond naming the subject (e.g., "Identify at least 2 of the following nutrients", "Compare crush resistance").
- If no element qualifies, return -1.
- Report the 0-based INDEX of the removed element within the `Answer_Critical` list.

--------------------------------
OUTPUT FORMAT
--------------------------------
Return a single JSON object with EXACTLY these top-level keys (no markdown fences, no comments, no extra text):
{{
  "Phase_1_Target_Alignment": {{
    "targeted_subject": "<string>",
    "ground_truth": "<string>",
    "identification_rubric": "<string -- quote/summarize the Answer_Critical element used to identify the real entity, or state none was found>",
    "resolved_entity": "<string -- the most-specific true entity name; the strict anchor for conversion>",
    "alignment_note": "<string -- note any mismatch or under-specification and confirm the resolved target>"
  }},
  "Phase_2_Question_Conversion": {{
    "original_question": "<string>",
    "removed_identification_part": "<string -- the identification sub-question you dropped, or 'none'>",
    "converted_text_question": "<string>"
  }},
  "Phase_3_Ambiguity_Verdict": {{
    "reasoning": "<string -- explain whether the converted question still relies on unstated visual context, spatial relations, or transient visual states>",
    "verdict": "<enum: UNAMBIGUOUS | AMBIGUOUS>"
  }},
  "Phase_4_Remove_Identification_Rubric": {{
    "remove_index": "<int -- 0-based index into Answer_Critical, or -1 if none qualifies>",
    "removed_handle": "<string -- the Handle of the removed element, or empty>",
    "reason": "<string, <=15 words>"
  }}
}}

--------------------------------
INPUT
--------------------------------
- Original Question: {question}
- Ground Truth Entity Name: {entity_name}
- Grading Rubrics: {rubrics}

